MDE-ITMF and DEwI: Two New Multiple Solution Algorithms for Multimodal Optimization

Mathematical formulations of real world optimization studies frequently present characteristics such as non-linearity, discontinuity and high complexity. This class of problems may also exhibit a high number of global minimum/maximum points, especially for optimization problems arising from nonlinear algebraic systems (where null minima correspond to the solutions of the original algebraic system). Due to the multimodal nature of these functions, multipopulation methods have been employed in order to obtain the highest number of points of global minimum/maximum. In this work, two new approaches were analyzed, employing an iterative penalization technique and a multipopulation procedure---together with the Differential Evolution algorithm---devoted to obtain the full set of solutions for multimodal optimization problems. The first method proposed is the Multipopulation Differential Evolution with iterative technique of modification of the objective function, MDE-ITMF, and the second method proposed is the Differential Evolution with Initialization, DEwI. In this second proposal, the MDE-ITMF method is used as an initializer of the initial populations and from a given moment the Differential Evolution is used to solve the problem at hand. In both approaches, subpopulations evolve simultaneously throughout the iterative process. MDE-ITMF and DEwI methods were applied in a set of ten multimodal benchmark functions. Based on the results obtained, we can conclude that MDE-ITMF and DEwI are suitable and promising tools for multimodal optimization.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


